Waveguide-coupled nano-emitters for non-linear and quantum optics

This thesis covers different subjects of nonlinear and quantum optics, studied in systems with scales smaller or com-parable to the wavelength of interest. The manuscript is divided into two parts. The first part of the manuscript dealswith several applications of optical nanofibers as a platform for light-matter interaction. In particular we will explore: thecoupling between a dipole placed on the surface of the nanofiber; the coupling between two parallel nanofibers; as well asthe mechanical properties of an optical nanofiber. In the second part of the manuscript, we will focus on solving two mainchallenges when working with emitters: one is the quantum efficiency of photoluminescence, the other is the attenuationduring transport of the photons generated in fiber telecom networks.

==> Chengjie Ding - PhD Thesis/README.txt <==
# Run the bibtex commnd on each of the *.aux files and then build the PDF again in TexStudio

1) Make PDF with your latex editor
2) bibtex PaperA.aux
3) Make PDF with your latex editor



==> README.txt <==
# Run the bibtex commnd on each of the *.aux files and then build the PDF again in TexStudio

1) Make PDF with your latex editor
2) bibtex PaperA.aux
3) Make PDF with your latex editor


